Finishing Flows Quickly with Preemptive Scheduling

Today's data centers face extreme challenges in providing low latency. However, fair sharing, a principle commonly adopted in current congestion control protocols, is far from optimal for satisfying latency requirements. We propose Preemptive Distributed Quick (PDQ) flow scheduling, a protocol designed to complete flows quickly and meet flow deadlines. PDQ enables flow preemption to approximate a range of scheduling disciplines. For example, PDQ can emulate a shortest job first algorithm to give priority to the short flows by pausing the contending flows. PDQ borrows ideas from centralized scheduling disciplines and implements them in a fully distributed manner, making it scalable to today's data centers. Further, we develop a multipath version of PDQ to exploit path diversity. Through extensive packet-level and flow-level simulation, we demonstrate that PDQ significantly outperforms TCP, RCP and D3 in data center environments. We further show that PDQ is stable, resilient to packet loss, and preserves nearly all its performance gains even given inaccurate flow information.

==> tmp.txt <==
pdflatex paper.tex
This is pdfTeX, Version 3.1415926-1.40.10 (TeX Live 2009/Debian)
entering extended mode
(./paper.tex
LaTeX2e <2009/09/24>
Babel <v3.8l> and hyphenation patterns for english, usenglishmax, dumylang, noh
yphenation, farsi, arabic, croatian, bulgarian, ukrainian, russian, czech, slov
ak, danish, dutch, finnish, french, basque, ngerman, german, german-x-2009-06-1
9, ngerman-x-2009-06-19, ibycus, monogreek, greek, ancientgreek, hungarian, san
skrit, italian, latin, latvian, lithuanian, mongolian2a, mongolian, bokmal, nyn
orsk, romanian, irish, coptic, serbian, turkish, welsh, esperanto, uppersorbian
, estonian, indonesian, interlingua, icelandic, kurmanji, slovenian, polish, po
rtuguese, spanish, galician, catalan, swedish, ukenglish, pinyin, loaded.
(./sig-alternate-10pt-chiyao.cls
(/usr/share/texmf-texlive/tex/latex/graphics/epsfig.sty
(/usr/share/texmf-texlive/tex/latex/graphics/graphicx.sty
(/usr/share/texmf-texlive/tex/latex/graphics/keyval.sty)
(/usr/share/texmf-texlive/tex/latex/graphics/graphics.sty
(/usr/share/texmf-texlive/tex/latex/graphics/trig.sty)
(/etc/texmf/tex/latex/config/graphics.cfg)
(/usr/share/texmf-texlive/tex/latex/pdftex-def/pdftex.def))))
(/usr/share/texmf-texlive/tex/latex/amsfonts/amssymb.sty
(/usr/share/texmf-texlive/tex/latex/amsfonts/amsfonts.sty))
(/usr/share/texmf-texlive/tex/latex/amsmath/amsmath.sty
For additional information on amsmath, use the `?' option.
(/usr/share/texmf-texlive/tex/latex/amsmath/amstext.sty
(/usr/share/texmf-texlive/tex/latex/amsmath/amsgen.sty))
(/usr/share/texmf-texlive/tex/latex/amsmath/amsbsy.sty)
(/usr/share/texmf-texlive/tex/latex/amsmath/amsopn.sty))
Document Class 'sig-alternate' <22nd. April '09>. Modified by G.K.M. Tobin/Gerr
y Murray
Based in part upon document Style `acmconf' <22 May 89>. Hacked 4/91 by
shivers@cs.cmu.edu, 4/93 by theobald@cs.mcgill.ca
Excerpts were taken from (Journal Style) 'esub2acm.cls'.
****** Bugs/comments/suggestions/technicalities to Gerry Murray -- murray@hq.ac
m.org ******
Questions on the style, SIGS policies, etc. to Adrienne Griscti griscti@acm.org


LaTeX Warning: You have requested document class `sig-alternate-10pt-chiyao',
               but the document class provides `sig-alternate'.

Document Class: sig-alternate 2009/04/22 - V2.4 - based on acmproc.cls V1.3 <No
v. 30 '99>
(/usr/share/texmf-texlive/tex/latex/base/latexsym.sty)
Using 'Abbrev' bibliography style
(/usr/share/texmf-texlive/tex/latex/base/fontenc.sty
(/usr/share/texmf-texlive/tex/latex/base/t1enc.def)
(/usr/share/texmf-texlive/tex/latex/ae/t1aer.fd)))
(/usr/share/texmf-texlive/tex/latex/graphics/color.sty
(/etc/texmf/tex/latex/config/color.cfg)
(/usr/share/texmf-texlive/tex/latex/graphics/dvipsnam.def))
(/usr/share/texmf-texlive/tex/latex/hyperref/hyperref.sty
(/usr/share/texmf-texlive/tex/generic/oberdiek/ifpdf.sty)
(/usr/share/texmf-texlive/tex/generic/oberdiek/ifvtex.sty)
(/usr/share/texmf-texlive/tex/generic/ifxetex/ifxetex.sty)
(/usr/share/texmf-texlive/tex/latex/oberdiek/hycolor.sty
(/usr/share/texmf-texlive/tex/latex/oberdiek/xcolor-patch.sty))
(/usr/share/texmf-texlive/tex/latex/hyperref/pd1enc.def)
(/usr/share/texmf-texlive/tex/generic/oberdiek/etexcmds.sty
(/usr/share/texmf-texlive/tex/generic/oberdiek/infwarerr.sty))

Package hyperref Warning: Height of page (\paperheight) is invalid (0.0pt),
(hyperref)                using 11in.

(/usr/share/texmf-texlive/tex/latex/latexconfig/hyperref.cfg)
(/usr/share/texmf-texlive/tex/latex/oberdiek/kvoptions.sty
(/usr/share/texmf-texlive/tex/generic/oberdiek/kvsetkeys.sty))
Implicit mode ON; LaTeX internals redefined
(/usr/share/texmf-texlive/tex/latex/ltxmisc/url.sty)
(/usr/share/texmf-texlive/tex/generic/oberdiek/bitset.sty
(/usr/share/texmf-texlive/tex/generic/oberdiek/intcalc.sty)
(/usr/share/texmf-texlive/tex/generic/oberdiek/bigintcalc.sty
(/usr/share/texmf-texlive/tex/generic/oberdiek/pdftexcmds.sty
(/usr/share/texmf-texlive/tex/generic/oberdiek/ifluatex.sty)
(/usr/share/texmf-texlive/tex/generic/oberdiek/ltxcmds.sty))))
(/usr/share/texmf-texlive/tex/generic/oberdiek/atbegshi.sty))
*hyperref using default driver hpdftex*
(/usr/share/texmf-texlive/tex/latex/hyperref/hpdftex.def)
(/usr/share/texmf-texlive/tex/latex/enumitem/enumitem.sty)
(/usr/share/texmf-texlive/tex/latex/subfig/subfig.sty
(/usr/share/texmf-texlive/tex/latex/caption/caption.sty
(/usr/share/texmf-texlive/tex/latex/caption/caption3.sty)

Package caption Warning: Unsupported document class (or package) detected,
(caption)                usage of the caption package is not recommended.
See the caption package documentation for explanation.

)) (/usr/share/texmf-texlive/tex/latex/tools/xspace.sty)
(/usr/share/texmf-texlive/tex/latex/algorithm2e/algorithm2e.sty
(/usr/share/texmf-texlive/tex/latex/base/ifthen.sty)
********************************************************
Package `algorithm2e' Release 3.9 -- october 04 2005 --
- algorithm2e-announce@lirmm.fr mailing list for announcement about releases
- algorithm2e-discussion@lirmm.fr mailing list for discussion about package
subscribe by emailing sympa@lirmm.fr with 'subscribe <list> <firstname name>'
- Author: Christophe Fiorio (fiorio@lirmm.fr)
********************************************************
) (./paper.aux) (/usr/share/texmf/tex/context/base/supp-pdf.mkii
[Loading MPS to PDF converter (version 2006.09.02).]
) (/usr/share/texmf-texlive/tex/latex/hyperref/nameref.sty
(/usr/share/texmf-texlive/tex/latex/oberdiek/refcount.sty)) (./paper.out)
(./paper.out) (/usr/share/texmf-texlive/tex/latex/amsfonts/umsa.fd)
(/usr/share/texmf-texlive/tex/latex/amsfonts/umsb.fd)
(/usr/share/texmf-texlive/tex/latex/base/ulasy.fd) (./abstract.tex)
(./intro.tex
Overfull \hbox (7.18817pt too wide) in paragraph at lines 6--7
[]\T1/aer/m/n/10 Unfortunately, cur-rent trans-port pro-to-cols nei-ther min-

Overfull \hbox (15.63673pt too wide) in paragraph at lines 8--9
[]\T1/aer/m/n/10 This pa-per in-tro-duces \T1/aer/bx/n/10 Pre-emp-tive Dis-trib
uted Quick

Underfull \vbox (badness 10000) has occurred while \output is active [1{/var/li
b/texmf/fonts/map/pdftex/updmap/pdftex.map}]
Overfull \hbox (4.02132pt too wide) in paragraph at lines 20--21
\T1/aer/m/n/10 D$[]$; and can sup-port $\OT1/cmr/m/n/10 3\OMS/cmsy/m/n/10 ^^B$ 
\T1/aer/m/n/10 as many con-cur-rent senders
) (./overview.tex
Overfull \hbox (5.79536pt too wide) in paragraph at lines 4--7
\T1/aer/m/n/10 po-ten-tial ben-e-fits of PDQ over ex-ist-ing ap-proaches (Ÿ[][]
2.1[][]).


pdfTeX warning: pdflatex (file ./fig/example1.pdf): PDF inclusion: found PDF ve
rsion <1.5>, but at most version <1.4> allowed
<fig/example1.pdf, id=148, 204.65489pt x 88.36714pt> <use fig/example1.pdf>

pdfTeX warning: pdflatex (file ./fig/example2.pdf): PDF inclusion: found PDF ve
rsion <1.5>, but at most version <1.4> allowed
<fig/example2.pdf, id=150, 192.17256pt x 88.85898pt> <use fig/example2.pdf>

pdfTeX warning: pdflatex (file ./fig/example3.pdf): PDF inclusion: found PDF ve
rsion <1.5>, but at most version <1.4> allowed
<fig/example3.pdf, id=152, 203.99854pt x 88.69437pt> <use fig/example3.pdf>
Underfull \vbox (badness 1231) has occurred while \output is active [2 <./fig/e
xample1.pdf> <./fig/example2.pdf> <./fig/example3.pdf>]) (./algorithm.tex
Overfull \hbox (14.48746pt too wide) in paragraph at lines 104--105
[]\T1/aer/m/n/10 Send flow $\OML/cmm/m/it/10 i$ \T1/aer/m/n/10 with rate $\OMS/
cmsy/m/n/10 R$$[]$ $\OT1/cmr/m/n/10 = [][]([]\OML/cmm/m/it/10 ; B[]\OT1/cmr/m/n
/10 )$\T1/aer/m/n/10 . 
[3]
Overfull \hbox (1.78717pt too wide) in paragraph at lines 191--193
[]\T1/aer/m/n/10 The re-main-ing flow trans-mis-sion time is larger than
[4]
Overfull \hbox (11.53673pt too wide) in paragraph at lines 364--375
\T1/aer/m/n/10 avail-able band-width based on flow crit-i-cal-ity (Al-go-rithm 
[][]2[][])

Underfull \vbox (badness 10000) has occurred while \output is active [5]
Underfull \hbox (badness 10000) detected at line 494
[][]

Overfull \hbox (0.79999pt too wide) detected at line 494
|[]|

LaTeX Warning: `!h' float specifier changed to `!ht'.


Underfull \hbox (badness 10000) detected at line 519
[][]

Overfull \hbox (0.79999pt too wide) detected at line 519
|[]|

LaTeX Warning: `!h' float specifier changed to `!ht'.


Underfull \hbox (badness 10000) detected at line 553
[][]

Overfull \hbox (0.79999pt too wide) detected at line 553
|[]|

LaTeX Warning: `!h' float specifier changed to `!ht'.

) (./properties.tex [6]) (./evaluation.tex
Overfull \hbox (8.27867pt too wide) in paragraph at lines 28--29
[][]\T1/aer/m/n/10 In this sec-tion, we eval-u-ate PDQ's per-for-mance through

Overfull \hbox (11.83765pt too wide) in paragraph at lines 28--29
\T1/aer/m/n/10 nario, PDQ achieves near-optimal per-for-mance and greatly

Overfull \hbox (1.29898pt too wide) in paragraph at lines 37--56
\T1/aer/m/n/10 flow size is drawn from the in-ter-val [$\OT1/cmr/m/n/10 2$ \T1/
aer/m/n/10 KByte, $\OT1/cmr/m/n/10 198$ \T1/aer/m/n/10 KByte]

Overfull \hbox (4.71829pt too wide) in paragraph at lines 37--56
\T1/aer/m/n/10 us-ing a uni-form dis-tri-bu-tion, as done in a prior study [[][
]21[][]].

Underfull \vbox (badness 10000) has occurred while \output is active [7]

pdfTeX warning: pdflatex (file ./fig/topology2.pdf): PDF inclusion: found PDF v
ersion <1.6>, but at most version <1.4> allowed
<fig/topology2.pdf, id=311, 75.11734pt x 43.362pt> <use fig/topology2.pdf>

pdfTeX warning: pdflatex (file ./fig/topology1.pdf): PDF inclusion: found PDF v
ersion <1.5>, but at most version <1.4> allowed
<fig/topology1.pdf, id=313, 80.15436pt x 40.40596pt> <use fig/topology1.pdf>
Underfull \hbox (badness 1082) in paragraph at lines 111--111
[]\T1/aer/m/n/10 Figure 2: |\T1/aer/bx/it/8 Ex-am-ple topolo-gies: (a) a $\OT1/
cmr/m/n/8 17$\T1/aer/bx/it/8 -node single-

Underfull \hbox (badness 1584) in paragraph at lines 111--111
\T1/aer/bx/it/8 topolo-gies use $\OT1/cmr/m/n/8 1$ \T1/aer/bx/it/8 Gbps links a
nd switch buffer of $\OT1/cmr/m/n/8 100$


pdfTeX warning: pdflatex (file ./fig/BurstScenario_AppTh_vs_NumFlows.pdf): PDF 
inclusion: found PDF version <1.5>, but at most version <1.4> allowed
<fig/BurstScenario_AppTh_vs_NumFlows.pdf, id=320, 346.29375pt x 129.48375pt>
<use fig/BurstScenario_AppTh_vs_NumFlows.pdf>

pdfTeX warning: pdflatex (file ./fig/BurstScenario_AppTh_vs_FlowSize.pdf): PDF 
inclusion: found PDF version <1.5>, but at most version <1.4> allowed
<fig/BurstScenario_AppTh_vs_FlowSize.pdf, id=322, 346.29375pt x 129.48375pt>
<use fig/BurstScenario_AppTh_vs_FlowSize.pdf>

pdfTeX warning: pdflatex (file ./fig/BurstScenario_NumFlows_vs_Deadline.pdf): P
DF inclusion: found PDF version <1.5>, but at most version <1.4> allowed

<fig/BurstScenario_NumFlows_vs_Deadline.pdf, id=324, 346.29375pt x 129.48375pt>
<use fig/BurstScenario_NumFlows_vs_Deadline.pdf>

pdfTeX warning: pdflatex (file ./fig/ND_BurstScenario_AppTh_vs_NumFlows.pdf): P
DF inclusion: found PDF version <1.5>, but at most version <1.4> allowed
<fig/ND_BurstScenario_AppTh_vs_NumFlows.pdf, id=326, 346.29375pt x 100.375pt>
<use fig/ND_BurstScenario_AppTh_vs_NumFlows.pdf>

pdfTeX warning: pdflatex (file ./fig/ND_BurstScenario_AppTh_vs_FlowSize.pdf): P
DF inclusion: found PDF version <1.5>, but at most version <1.4> allowed
<fig/ND_BurstScenario_AppTh_vs_FlowSize.pdf, id=328, 346.29375pt x 100.375pt>
<use fig/ND_BurstScenario_AppTh_vs_FlowSize.pdf>
Underfull \hbox (badness 1077) in paragraph at lines 141--141
\T1/aer/bx/it/8 achieves near-optimal per-for-mance. Top three fig-ures:

Overfull \hbox (10.81848pt too wide) in paragraph at lines 163--169
\T1/aer/m/n/10 that as the flow size in-creases, the per-for-mance of deadline-

[8 <./fig/topology2.pdf> <./fig/topology1.pdf> <./fig/BurstScenario_AppTh_vs_Nu
mFlows.pdf> <./fig/BurstScenario_AppTh_vs_FlowSize.pdf> <./fig/BurstScenario_Nu
mFlows_vs_Deadline.pdf> <./fig/ND_BurstScenario_AppTh_vs_NumFlows.pdf> <./fig/N
D_BurstScenario_AppTh_vs_FlowSize.pdf>]
Overfull \hbox (6.20737pt too wide) in paragraph at lines 185--193
\T1/aer/bx/n/10 Impact of Flow Num-ber:  \T1/aer/m/n/10 For deadline-unconstrai
ned


pdfTeX warning: pdflatex (file ./fig/NFlowOverTrafficPatterns.pdf): PDF inclusi
on: found PDF version <1.5>, but at most version <1.4> allowed
<fig/NFlowOverTrafficPatterns.pdf, id=425, 722.7pt x 100.375pt>
<use fig/NFlowOverTrafficPatterns.pdf>

pdfTeX warning: pdflatex (file ./fig/ND_NFlowOverTrafficPatterns.pdf): PDF incl
usion: found PDF version <1.5>, but at most version <1.4> allowed
<fig/ND_NFlowOverTrafficPatterns.pdf, id=427, 722.7pt x 100.375pt>
<use fig/ND_NFlowOverTrafficPatterns.pdf>

Package hyperref Warning: Token not allowed in a PDF string (PDFDocEncoding):
(hyperref)                removing `\@ifnextchar' on input line 210.



pdfTeX warning: pdflatex (file ./fig/BurstScenario_FlowRate_vs_Deadline.pdf): P
DF inclusion: found PDF version <1.5>, but at most version <1.4> allowed

<fig/BurstScenario_FlowRate_vs_Deadline.pdf, id=436, 346.29375pt x 115.43124pt>
<use fig/BurstScenario_FlowRate_vs_Deadline.pdf>

pdfTeX warning: pdflatex (file ./fig/ND_vl2ElephantFlowCompletionTime.pdf): PDF
 inclusion: found PDF version <1.5>, but at most version <1.4> allowed
<fig/ND_vl2ElephantFlowCompletionTime.pdf, id=438, 144.54pt x 108.405pt>
<use fig/ND_vl2ElephantFlowCompletionTime.pdf>

pdfTeX warning: pdflatex (file ./fig/ND_imc_fct.pdf): PDF inclusion: found PDF 
version <1.5>, but at most version <1.4> allowed
<fig/ND_imc_fct.pdf, id=440, 144.54pt x 108.405pt> <use fig/ND_imc_fct.pdf>

Package hyperref Warning: Token not allowed in a PDF string (PDFDocEncoding):
(hyperref)                removing `\@ifnextchar' on input line 277.

[9 <./fig/BurstScenario_FlowRate_vs_Deadline.pdf> <./fig/ND_vl2ElephantFlowComp
letionTime.pdf> <./fig/ND_imc_fct.pdf>]

pdfTeX warning: pdflatex (file ./fig/b_throughput.pdf): PDF inclusion: found PD
F version <1.5>, but at most version <1.4> allowed
<fig/b_throughput.pdf, id=482, 325.215pt x 86.3225pt>
<use fig/b_throughput.pdf>

pdfTeX warning: pdflatex (file ./fig/b_util.pdf): PDF inclusion: found PDF vers
ion <1.5>, but at most version <1.4> allowed
<fig/b_util.pdf, id=484, 325.215pt x 72.27pt> <use fig/b_util.pdf>

pdfTeX warning: pdflatex (file ./fig/b_queue.pdf): PDF inclusion: found PDF ver
sion <1.5>, but at most version <1.4> allowed
<fig/b_queue.pdf, id=486, 339.2675pt x 86.3225pt> <use fig/b_queue.pdf>
Overfull \hbox (1.15776pt too wide) in paragraph at lines 336--349
\T1/aer/bx/n/10 Scenario #2 (Ro-bust-ness to Bursty Traf-fic):  \T1/aer/m/n/10 
Fig-

Overfull \hbox (2.20567pt too wide) in paragraph at lines 336--349
\T1/aer/m/n/10 ure [][]7[][] shows that PDQ pro-vides high ro-bust-ness to burs
ty

Underfull \vbox (badness 1231) has occurred while \output is active

pdfTeX warning: pdflatex (file ./fig/m_throughput.pdf): PDF inclusion: found PD
F version <1.5>, but at most version <1.4> allowed
<fig/m_throughput.pdf, id=493, 325.215pt x 86.3225pt>
<use fig/m_throughput.pdf>

pdfTeX warning: pdflatex (file ./fig/m_util.pdf): PDF inclusion: found PDF vers
ion <1.5>, but at most version <1.4> allowed
<fig/m_util.pdf, id=495, 325.215pt x 86.3225pt> <use fig/m_util.pdf>

pdfTeX warning: pdflatex (file ./fig/m_queue.pdf): PDF inclusion: found PDF ver
sion <1.5>, but at most version <1.4> allowed
<fig/m_queue.pdf, id=497, 325.215pt x 79.29625pt> <use fig/m_queue.pdf>
[10 <./fig/NFlowOverTrafficPatterns.pdf> <./fig/ND_NFlowOverTrafficPatterns.pdf
> <./fig/b_throughput.pdf> <./fig/b_util.pdf> <./fig/b_queue.pdf> <./fig/m_thro
ughput.pdf> <./fig/m_util.pdf> <./fig/m_queue.pdf>]

pdfTeX warning: pdflatex (file ./fig/FlowLevel.pdf): PDF inclusion: found PDF v
ersion <1.5>, but at most version <1.4> allowed
<fig/FlowLevel.pdf, id=584, 346.29375pt x 93.34875pt> <use fig/FlowLevel.pdf>

pdfTeX warning: pdflatex (file ./fig/ND_FlowLevel.pdf): PDF inclusion: found PD
F version <1.5>, but at most version <1.4> allowed
<fig/ND_FlowLevel.pdf, id=586, 346.29375pt x 93.34875pt>
<use fig/ND_FlowLevel.pdf>

pdfTeX warning: pdflatex (file ./fig/ND_FlowLevel_BCube.pdf): PDF inclusion: fo
und PDF version <1.5>, but at most version <1.4> allowed
<fig/ND_FlowLevel_BCube.pdf, id=588, 122.4575pt x 115.43124pt>
<use fig/ND_FlowLevel_BCube.pdf>

pdfTeX warning: pdflatex (file ./fig/ND_FlowLevel_Jellyfish.pdf): PDF inclusion
: found PDF version <1.5>, but at most version <1.4> allowed
<fig/ND_FlowLevel_Jellyfish.pdf, id=590, 176.66pt x 115.43124pt>
<use fig/ND_FlowLevel_Jellyfish.pdf>

pdfTeX warning: pdflatex (file ./fig/100cdf.pdf): PDF inclusion: found PDF vers
ion <1.5>, but at most version <1.4> allowed
<fig/100cdf.pdf, id=592, 310.15875pt x 72.27pt> <use fig/100cdf.pdf>)
(./badcases.tex

pdfTeX warning: pdflatex (file ./fig/ErrorResilience.pdf): PDF inclusion: found
 PDF version <1.5>, but at most version <1.4> allowed
<fig/ErrorResilience.pdf, id=596, 172.645pt x 104.39pt>
<use fig/ErrorResilience.pdf>

pdfTeX warning: pdflatex (file ./fig/ND_ErrorResilience.pdf): PDF inclusion: fo
und PDF version <1.5>, but at most version <1.4> allowed
<fig/ND_ErrorResilience.pdf, id=598, 172.645pt x 104.39pt>
<use fig/ND_ErrorResilience.pdf>

pdfTeX warning: pdflatex (file ./fig/InaccurateFlowSize.pdf): PDF inclusion: fo
und PDF version <1.5>, but at most version <1.4> allowed
<fig/InaccurateFlowSize.pdf, id=601, 151.56625pt x 129.48375pt>
<use fig/InaccurateFlowSize.pdf>

pdfTeX warning: pdflatex (file ./fig/InaccurateFlowSize_Large.pdf): PDF inclusi
on: found PDF version <1.5>, but at most version <1.4> allowed
<fig/InaccurateFlowSize_Large.pdf, id=603, 151.56625pt x 129.48375pt>
<use fig/InaccurateFlowSize_Large.pdf>) (./multipath.tex [11 <./fig/FlowLevel.p
df> <./fig/ND_FlowLevel.pdf> <./fig/ND_FlowLevel_BCube.pdf> <./fig/ND_FlowLevel
_Jellyfish.pdf> <./fig/100cdf.pdf>]

pdfTeX warning: pdflatex (file ./fig/ND_increasingworkload.pdf): PDF inclusion:
 found PDF version <1.5>, but at most version <1.4> allowed
<fig/ND_increasingworkload.pdf, id=672, 303.1325pt x 72.27pt>
<use fig/ND_increasingworkload.pdf>

pdfTeX warning: pdflatex (file ./fig/ND_increasingsubflow.pdf): PDF inclusion: 
found PDF version <1.5>, but at most version <1.4> allowed
<fig/ND_increasingsubflow.pdf, id=674, 151.56625pt x 93.34875pt>
<use fig/ND_increasingsubflow.pdf>

pdfTeX warning: pdflatex (file ./fig/increasingsubflow.pdf): PDF inclusion: fou
nd PDF version <1.5>, but at most version <1.4> allowed
<fig/increasingsubflow.pdf, id=676, 151.56625pt x 93.34875pt>
<use fig/increasingsubflow.pdf>
Underfull \hbox (badness 1910) in paragraph at lines 77--77
\T1/aer/bx/it/8 BCube(2,3) with ran-dom per-mu-ta-tion traf-fic. (a, b)
) (./discussion.tex

pdfTeX warning: pdflatex (file ./fig/Aging.pdf): PDF inclusion: found PDF versi
on <1.5>, but at most version <1.4> allowed
<fig/Aging.pdf, id=689, 303.1325pt x 86.3225pt> <use fig/Aging.pdf> [12 <./fig/
ErrorResilience.pdf> <./fig/ND_ErrorResilience.pdf> <./fig/InaccurateFlowSize.p
df> <./fig/InaccurateFlowSize_Large.pdf> <./fig/ND_increasingworkload.pdf> <./f
ig/ND_increasingsubflow.pdf> <./fig/increasingsubflow.pdf>]
Underfull \hbox (badness 2762) in paragraph at lines 160--160
[][][]\T1/aer/m/n/9 In TCP/RCP, users may achieve higher ag-gre-gated
) (./related.tex [13 <./fig/Aging.pdf>]) (./conclusion.tex) (./paper.bbl
(/usr/share/texmf-texlive/tex/latex/ae/t1aett.fd)) (./appendix.tex) [14]
(./paper.aux) )
(see the transcript file for additional information){/usr/share/texmf-texlive/f
onts/enc/dvips/base/8r.enc}</usr/share/texmf-texlive/fonts/type1/public/amsfont
s/cm/cmbx10.pfb></usr/share/texmf-texlive/fonts/type1/public/amsfonts/cm/cmbx8.
pfb></usr/share/texmf-texlive/fonts/type1/public/amsfonts/cm/cmbx9.pfb></usr/sh
are/texmf-texlive/fonts/type1/public/amsfonts/cm/cmbxti10.pfb></usr/share/texmf
-texlive/fonts/type1/public/amsfonts/cm/cmcsc10.pfb></usr/share/texmf-texlive/f
onts/type1/public/amsfonts/cm/cmex10.pfb></usr/share/texmf-texlive/fonts/type1/
public/amsfonts/cm/cmmi10.pfb></usr/share/texmf-texlive/fonts/type1/public/amsf
onts/cm/cmmi5.pfb></usr/share/texmf-texlive/fonts/type1/public/amsfonts/cm/cmmi
6.pfb></usr/share/texmf-texlive/fonts/type1/public/amsfonts/cm/cmmi7.pfb></usr/
share/texmf-texlive/fonts/type1/public/amsfonts/cm/cmmi8.pfb></usr/share/texmf-
texlive/fonts/type1/public/amsfonts/cm/cmmi9.pfb></usr/share/texmf-texlive/font
s/type1/public/amsfonts/cm/cmr10.pfb></usr/share/texmf-texlive/fonts/type1/publ
ic/amsfonts/cm/cmr6.pfb></usr/share/texmf-texlive/fonts/type1/public/amsfonts/c
m/cmr7.pfb></usr/share/texmf-texlive/fonts/type1/public/amsfonts/cm/cmr8.pfb></
usr/share/texmf-texlive/fonts/type1/public/amsfonts/cm/cmr9.pfb></usr/share/tex
mf-texlive/fonts/type1/public/amsfonts/cm/cmsy10.pfb></usr/share/texmf-texlive/
fonts/type1/public/amsfonts/cm/cmsy6.pfb></usr/share/texmf-texlive/fonts/type1/
public/amsfonts/cm/cmsy7.pfb></usr/share/texmf-texlive/fonts/type1/public/amsfo
nts/cm/cmsy8.pfb></usr/share/texmf-texlive/fonts/type1/public/amsfonts/cm/cmsy9
.pfb></usr/share/texmf-texlive/fonts/type1/public/amsfonts/cm/cmti10.pfb></usr/
share/texmf-texlive/fonts/type1/public/amsfonts/cm/cmti7.pfb></usr/share/texmf-
texlive/fonts/type1/public/amsfonts/cm/cmti8.pfb></usr/share/texmf-texlive/font
s/type1/public/amsfonts/cm/cmti9.pfb></usr/share/texmf-texlive/fonts/type1/publ
ic/amsfonts/cm/cmtt8.pfb></usr/share/texmf-texlive/fonts/type1/public/amsfonts/
latxfont/lasy10.pfb></usr/share/texmf-texlive/fonts/type1/public/amsfonts/latxf
ont/lasy8.pfb></usr/share/texmf-texlive/fonts/type1/urw/helvetic/uhvb8a.pfb></u
sr/share/texmf-texlive/fonts/type1/urw/helvetic/uhvr8a.pfb></usr/share/texmf-te
xlive/fonts/type1/urw/times/utmb8a.pfb></usr/share/texmf-texlive/fonts/type1/ur
w/times/utmri8a.pfb>
Output written on paper.pdf (14 pages, 1450640 bytes).
Transcript written on paper.log.
bibtex paper
This is BibTeX, Version 0.99c (TeX Live 2009/Debian)
The top-level auxiliary file: paper.aux
The style file: abbrv.bst
Database file #1: paper.bib
Warning--to sort, need author or key in bro
Warning--empty institution in detail
(There were 2 warnings)
pdflatex paper.tex
This is pdfTeX, Version 3.1415926-1.40.10 (TeX Live 2009/Debian)
entering extended mode
(./paper.tex
LaTeX2e <2009/09/24>
Babel <v3.8l> and hyphenation patterns for english, usenglishmax, dumylang, noh
yphenation, farsi, arabic, croatian, bulgarian, ukrainian, russian, czech, slov
ak, danish, dutch, finnish, french, basque, ngerman, german, german-x-2009-06-1
9, ngerman-x-2009-06-19, ibycus, monogreek, greek, ancientgreek, hungarian, san
skrit, italian, latin, latvian, lithuanian, mongolian2a, mongolian, bokmal, nyn
orsk, romanian, irish, coptic, serbian, turkish, welsh, esperanto, uppersorbian
, estonian, indonesian, interlingua, icelandic, kurmanji, slovenian, polish, po
rtuguese, spanish, galician, catalan, swedish, ukenglish, pinyin, loaded.
(./sig-alternate-10pt-chiyao.cls
(/usr/share/texmf-texlive/tex/latex/graphics/epsfig.sty
(/usr/share/texmf-texlive/tex/latex/graphics/graphicx.sty
(/usr/share/texmf-texlive/tex/latex/graphics/keyval.sty)
(/usr/share/texmf-texlive/tex/latex/graphics/graphics.sty
(/usr/share/texmf-texlive/tex/latex/graphics/trig.sty)
(/etc/texmf/tex/latex/config/graphics.cfg)
(/usr/share/texmf-texlive/tex/latex/pdftex-def/pdftex.def))))
(/usr/share/texmf-texlive/tex/latex/amsfonts/amssymb.sty
(/usr/share/texmf-texlive/tex/latex/amsfonts/amsfonts.sty))
(/usr/share/texmf-texlive/tex/latex/amsmath/amsmath.sty
For additional information on amsmath, use the `?' option.
(/usr/share/texmf-texlive/tex/latex/amsmath/amstext.sty
(/usr/share/texmf-texlive/tex/latex/amsmath/amsgen.sty))
(/usr/share/texmf-texlive/tex/latex/amsmath/amsbsy.sty)
(/usr/share/texmf-texlive/tex/latex/amsmath/amsopn.sty))
Document Class 'sig-alternate' <22nd. April '09>. Modified by G.K.M. Tobin/Gerr
y Murray
Based in part upon document Style `acmconf' <22 May 89>. Hacked 4/91 by
shivers@cs.cmu.edu, 4/93 by theobald@cs.mcgill.ca
Excerpts were taken from (Journal Style) 'esub2acm.cls'.
****** Bugs/comments/suggestions/technicalities to Gerry Murray -- murray@hq.ac
m.org ******
Questions on the style, SIGS policies, etc. to Adrienne Griscti griscti@acm.org


LaTeX Warning: You have requested document class `sig-alternate-10pt-chiyao',
               but the document class provides `sig-alternate'.

Document Class: sig-alternate 2009/04/22 - V2.4 - based on acmproc.cls V1.3 <No
v. 30 '99>
(/usr/share/texmf-texlive/tex/latex/base/latexsym.sty)
Using 'Abbrev' bibliography style
(/usr/share/texmf-texlive/tex/latex/base/fontenc.sty
(/usr/share/texmf-texlive/tex/latex/base/t1enc.def)
(/usr/share/texmf-texlive/tex/latex/ae/t1aer.fd)))
(/usr/share/texmf-texlive/tex/latex/graphics/color.sty
(/etc/texmf/tex/latex/config/color.cfg)
(/usr/share/texmf-texlive/tex/latex/graphics/dvipsnam.def))
(/usr/share/texmf-texlive/tex/latex/hyperref/hyperref.sty
(/usr/share/texmf-texlive/tex/generic/oberdiek/ifpdf.sty)
(/usr/share/texmf-texlive/tex/generic/oberdiek/ifvtex.sty)
(/usr/share/texmf-texlive/tex/generic/ifxetex/ifxetex.sty)
(/usr/share/texmf-texlive/tex/latex/oberdiek/hycolor.sty
(/usr/share/texmf-texlive/tex/latex/oberdiek/xcolor-patch.sty))
(/usr/share/texmf-texlive/tex/latex/hyperref/pd1enc.def)
(/usr/share/texmf-texlive/tex/generic/oberdiek/etexcmds.sty
(/usr/share/texmf-texlive/tex/generic/oberdiek/infwarerr.sty))

Package hyperref Warning: Height of page (\paperheight) is invalid (0.0pt),
(hyperref)                using 11in.

(/usr/share/texmf-texlive/tex/latex/latexconfig/hyperref.cfg)
(/usr/share/texmf-texlive/tex/latex/oberdiek/kvoptions.sty
(/usr/share/texmf-texlive/tex/generic/oberdiek/kvsetkeys.sty))
Implicit mode ON; LaTeX internals redefined
(/usr/share/texmf-texlive/tex/latex/ltxmisc/url.sty)
(/usr/share/texmf-texlive/tex/generic/oberdiek/bitset.sty
(/usr/share/texmf-texlive/tex/generic/oberdiek/intcalc.sty)
(/usr/share/texmf-texlive/tex/generic/oberdiek/bigintcalc.sty
(/usr/share/texmf-texlive/tex/generic/oberdiek/pdftexcmds.sty
(/usr/share/texmf-texlive/tex/generic/oberdiek/ifluatex.sty)
(/usr/share/texmf-texlive/tex/generic/oberdiek/ltxcmds.sty))))
(/usr/share/texmf-texlive/tex/generic/oberdiek/atbegshi.sty))
*hyperref using default driver hpdftex*
(/usr/share/texmf-texlive/tex/latex/hyperref/hpdftex.def)
(/usr/share/texmf-texlive/tex/latex/enumitem/enumitem.sty)
(/usr/share/texmf-texlive/tex/latex/subfig/subfig.sty
(/usr/share/texmf-texlive/tex/latex/caption/caption.sty
(/usr/share/texmf-texlive/tex/latex/caption/caption3.sty)

Package caption Warning: Unsupported document class (or package) detected,
(caption)                usage of the caption package is not recommended.
See the caption package documentation for explanation.

)) (/usr/share/texmf-texlive/tex/latex/tools/xspace.sty)
(/usr/share/texmf-texlive/tex/latex/algorithm2e/algorithm2e.sty
(/usr/share/texmf-texlive/tex/latex/base/ifthen.sty)
********************************************************
Package `algorithm2e' Release 3.9 -- october 04 2005 --
- algorithm2e-announce@lirmm.fr mailing list for announcement about releases
- algorithm2e-discussion@lirmm.fr mailing list for discussion about package
subscribe by emailing sympa@lirmm.fr with 'subscribe <list> <firstname name>'
- Author: Christophe Fiorio (fiorio@lirmm.fr)
********************************************************
) (./paper.aux) (/usr/share/texmf/tex/context/base/supp-pdf.mkii
[Loading MPS to PDF converter (version 2006.09.02).]
) (/usr/share/texmf-texlive/tex/latex/hyperref/nameref.sty
(/usr/share/texmf-texlive/tex/latex/oberdiek/refcount.sty)) (./paper.out)
(./paper.out) (/usr/share/texmf-texlive/tex/latex/amsfonts/umsa.fd)
(/usr/share/texmf-texlive/tex/latex/amsfonts/umsb.fd)
(/usr/share/texmf-texlive/tex/latex/base/ulasy.fd) (./abstract.tex)
(./intro.tex
Overfull \hbox (7.18817pt too wide) in paragraph at lines 6--7
[]\T1/aer/m/n/10 Unfortunately, cur-rent trans-port pro-to-cols nei-ther min-

Overfull \hbox (15.63673pt too wide) in paragraph at lines 8--9
[]\T1/aer/m/n/10 This pa-per in-tro-duces \T1/aer/bx/n/10 Pre-emp-tive Dis-trib
uted Quick

Underfull \vbox (badness 10000) has occurred while \output is active [1{/var/li
b/texmf/fonts/map/pdftex/updmap/pdftex.map}]
Overfull \hbox (4.02132pt too wide) in paragraph at lines 20--21
\T1/aer/m/n/10 D$[]$; and can sup-port $\OT1/cmr/m/n/10 3\OMS/cmsy/m/n/10 ^^B$ 
\T1/aer/m/n/10 as many con-cur-rent senders
) (./overview.tex
Overfull \hbox (5.79536pt too wide) in paragraph at lines 4--7
\T1/aer/m/n/10 po-ten-tial ben-e-fits of PDQ over ex-ist-ing ap-proaches (Ÿ[][]
2.1[][]).


pdfTeX warning: pdflatex (file ./fig/example1.pdf): PDF inclusion: found PDF ve
rsion <1.5>, but at most version <1.4> allowed
<fig/example1.pdf, id=148, 204.65489pt x 88.36714pt> <use fig/example1.pdf>

pdfTeX warning: pdflatex (file ./fig/example2.pdf): PDF inclusion: found PDF ve
rsion <1.5>, but at most version <1.4> allowed
<fig/example2.pdf, id=150, 192.17256pt x 88.85898pt> <use fig/example2.pdf>

pdfTeX warning: pdflatex (file ./fig/example3.pdf): PDF inclusion: found PDF ve
rsion <1.5>, but at most version <1.4> allowed
<fig/example3.pdf, id=152, 203.99854pt x 88.69437pt> <use fig/example3.pdf>
Underfull \vbox (badness 1231) has occurred while \output is active [2 <./fig/e
xample1.pdf> <./fig/example2.pdf> <./fig/example3.pdf>]) (./algorithm.tex
Overfull \hbox (14.48746pt too wide) in paragraph at lines 104--105
[]\T1/aer/m/n/10 Send flow $\OML/cmm/m/it/10 i$ \T1/aer/m/n/10 with rate $\OMS/
cmsy/m/n/10 R$$[]$ $\OT1/cmr/m/n/10 = [][]([]\OML/cmm/m/it/10 ; B[]\OT1/cmr/m/n
/10 )$\T1/aer/m/n/10 . 
[3]
Overfull \hbox (1.78717pt too wide) in paragraph at lines 191--193
[]\T1/aer/m/n/10 The re-main-ing flow trans-mis-sion time is larger than
[4]
Overfull \hbox (11.53673pt too wide) in paragraph at lines 364--375
\T1/aer/m/n/10 avail-able band-width based on flow crit-i-cal-ity (Al-go-rithm 
[][]2[][])

Underfull \vbox (badness 10000) has occurred while \output is active [5]
Underfull \hbox (badness 10000) detected at line 494
[][]

Overfull \hbox (0.79999pt too wide) detected at line 494
|[]|

LaTeX Warning: `!h' float specifier changed to `!ht'.


Underfull \hbox (badness 10000) detected at line 519
[][]

Overfull \hbox (0.79999pt too wide) detected at line 519
|[]|

LaTeX Warning: `!h' float specifier changed to `!ht'.


Underfull \hbox (badness 10000) detected at line 553
[][]

Overfull \hbox (0.79999pt too wide) detected at line 553
|[]|

LaTeX Warning: `!h' float specifier changed to `!ht'.

) (./properties.tex [6]) (./evaluation.tex
Overfull \hbox (8.27867pt too wide) in paragraph at lines 28--29
[][]\T1/aer/m/n/10 In this sec-tion, we eval-u-ate PDQ's per-for-mance through

Overfull \hbox (11.83765pt too wide) in paragraph at lines 28--29
\T1/aer/m/n/10 nario, PDQ achieves near-optimal per-for-mance and greatly

Overfull \hbox (1.29898pt too wide) in paragraph at lines 37--56
\T1/aer/m/n/10 flow size is drawn from the in-ter-val [$\OT1/cmr/m/n/10 2$ \T1/
aer/m/n/10 KByte, $\OT1/cmr/m/n/10 198$ \T1/aer/m/n/10 KByte]

Overfull \hbox (4.71829pt too wide) in paragraph at lines 37--56
\T1/aer/m/n/10 us-ing a uni-form dis-tri-bu-tion, as done in a prior study [[][
]21[][]].

Underfull \vbox (badness 10000) has occurred while \output is active [7]

pdfTeX warning: pdflatex (file ./fig/topology2.pdf): PDF inclusion: found PDF v
ersion <1.6>, but at most version <1.4> allowed
<fig/topology2.pdf, id=311, 75.11734pt x 43.362pt> <use fig/topology2.pdf>

pdfTeX warning: pdflatex (file ./fig/topology1.pdf): PDF inclusion: found PDF v
ersion <1.5>, but at most version <1.4> allowed
<fig/topology1.pdf, id=313, 80.15436pt x 40.40596pt> <use fig/topology1.pdf>
Underfull \hbox (badness 1082) in paragraph at lines 111--111
[]\T1/aer/m/n/10 Figure 2: |\T1/aer/bx/it/8 Ex-am-ple topolo-gies: (a) a $\OT1/
cmr/m/n/8 17$\T1/aer/bx/it/8 -node single-

Underfull \hbox (badness 1584) in paragraph at lines 111--111
\T1/aer/bx/it/8 topolo-gies use $\OT1/cmr/m/n/8 1$ \T1/aer/bx/it/8 Gbps links a
nd switch buffer of $\OT1/cmr/m/n/8 100$


pdfTeX warning: pdflatex (file ./fig/BurstScenario_AppTh_vs_NumFlows.pdf): PDF 
inclusion: found PDF version <1.5>, but at most version <1.4> allowed
<fig/BurstScenario_AppTh_vs_NumFlows.pdf, id=320, 346.29375pt x 129.48375pt>
<use fig/BurstScenario_AppTh_vs_NumFlows.pdf>

pdfTeX warning: pdflatex (file ./fig/BurstScenario_AppTh_vs_FlowSize.pdf): PDF 
inclusion: found PDF version <1.5>, but at most version <1.4> allowed
<fig/BurstScenario_AppTh_vs_FlowSize.pdf, id=322, 346.29375pt x 129.48375pt>
<use fig/BurstScenario_AppTh_vs_FlowSize.pdf>

pdfTeX warning: pdflatex (file ./fig/BurstScenario_NumFlows_vs_Deadline.pdf): P
DF inclusion: found PDF version <1.5>, but at most version <1.4> allowed

<fig/BurstScenario_NumFlows_vs_Deadline.pdf, id=324, 346.29375pt x 129.48375pt>
<use fig/BurstScenario_NumFlows_vs_Deadline.pdf>

pdfTeX warning: pdflatex (file ./fig/ND_BurstScenario_AppTh_vs_NumFlows.pdf): P
DF inclusion: found PDF version <1.5>, but at most version <1.4> allowed
<fig/ND_BurstScenario_AppTh_vs_NumFlows.pdf, id=326, 346.29375pt x 100.375pt>
<use fig/ND_BurstScenario_AppTh_vs_NumFlows.pdf>

pdfTeX warning: pdflatex (file ./fig/ND_BurstScenario_AppTh_vs_FlowSize.pdf): P
DF inclusion: found PDF version <1.5>, but at most version <1.4> allowed
<fig/ND_BurstScenario_AppTh_vs_FlowSize.pdf, id=328, 346.29375pt x 100.375pt>
<use fig/ND_BurstScenario_AppTh_vs_FlowSize.pdf>
Underfull \hbox (badness 1077) in paragraph at lines 141--141
\T1/aer/bx/it/8 achieves near-optimal per-for-mance. Top three fig-ures:

Overfull \hbox (10.81848pt too wide) in paragraph at lines 163--169
\T1/aer/m/n/10 that as the flow size in-creases, the per-for-mance of deadline-

[8 <./fig/topology2.pdf> <./fig/topology1.pdf> <./fig/BurstScenario_AppTh_vs_Nu
mFlows.pdf> <./fig/BurstScenario_AppTh_vs_FlowSize.pdf> <./fig/BurstScenario_Nu
mFlows_vs_Deadline.pdf> <./fig/ND_BurstScenario_AppTh_vs_NumFlows.pdf> <./fig/N
D_BurstScenario_AppTh_vs_FlowSize.pdf>]
Overfull \hbox (6.20737pt too wide) in paragraph at lines 185--193
\T1/aer/bx/n/10 Impact of Flow Num-ber:  \T1/aer/m/n/10 For deadline-unconstrai
ned


pdfTeX warning: pdflatex (file ./fig/NFlowOverTrafficPatterns.pdf): PDF inclusi
on: found PDF version <1.5>, but at most version <1.4> allowed
<fig/NFlowOverTrafficPatterns.pdf, id=425, 722.7pt x 100.375pt>
<use fig/NFlowOverTrafficPatterns.pdf>

pdfTeX warning: pdflatex (file ./fig/ND_NFlowOverTrafficPatterns.pdf): PDF incl
usion: found PDF version <1.5>, but at most version <1.4> allowed
<fig/ND_NFlowOverTrafficPatterns.pdf, id=427, 722.7pt x 100.375pt>
<use fig/ND_NFlowOverTrafficPatterns.pdf>

Package hyperref Warning: Token not allowed in a PDF string (PDFDocEncoding):
(hyperref)                removing `\@ifnextchar' on input line 210.



pdfTeX warning: pdflatex (file ./fig/BurstScenario_FlowRate_vs_Deadline.pdf): P
DF inclusion: found PDF version <1.5>, but at most version <1.4> allowed

<fig/BurstScenario_FlowRate_vs_Deadline.pdf, id=436, 346.29375pt x 115.43124pt>
<use fig/BurstScenario_FlowRate_vs_Deadline.pdf>

pdfTeX warning: pdflatex (file ./fig/ND_vl2ElephantFlowCompletionTime.pdf): PDF
 inclusion: found PDF version <1.5>, but at most version <1.4> allowed
<fig/ND_vl2ElephantFlowCompletionTime.pdf, id=438, 144.54pt x 108.405pt>
<use fig/ND_vl2ElephantFlowCompletionTime.pdf>

pdfTeX warning: pdflatex (file ./fig/ND_imc_fct.pdf): PDF inclusion: found PDF 
version <1.5>, but at most version <1.4> allowed
<fig/ND_imc_fct.pdf, id=440, 144.54pt x 108.405pt> <use fig/ND_imc_fct.pdf>

Package hyperref Warning: Token not allowed in a PDF string (PDFDocEncoding):
(hyperref)                removing `\@ifnextchar' on input line 277.

[9 <./fig/BurstScenario_FlowRate_vs_Deadline.pdf> <./fig/ND_vl2ElephantFlowComp
letionTime.pdf> <./fig/ND_imc_fct.pdf>]

pdfTeX warning: pdflatex (file ./fig/b_throughput.pdf): PDF inclusion: found PD
F version <1.5>, but at most version <1.4> allowed
<fig/b_throughput.pdf, id=482, 325.215pt x 86.3225pt>
<use fig/b_throughput.pdf>

pdfTeX warning: pdflatex (file ./fig/b_util.pdf): PDF inclusion: found PDF vers
ion <1.5>, but at most version <1.4> allowed
<fig/b_util.pdf, id=484, 325.215pt x 72.27pt> <use fig/b_util.pdf>

pdfTeX warning: pdflatex (file ./fig/b_queue.pdf): PDF inclusion: found PDF ver
sion <1.5>, but at most version <1.4> allowed
<fig/b_queue.pdf, id=486, 339.2675pt x 86.3225pt> <use fig/b_queue.pdf>
Overfull \hbox (1.15776pt too wide) in paragraph at lines 336--349
\T1/aer/bx/n/10 Scenario #2 (Ro-bust-ness to Bursty Traf-fic):  \T1/aer/m/n/10 
Fig-

Overfull \hbox (2.20567pt too wide) in paragraph at lines 336--349
\T1/aer/m/n/10 ure [][]7[][] shows that PDQ pro-vides high ro-bust-ness to burs
ty

Underfull \vbox (badness 1231) has occurred while \output is active

pdfTeX warning: pdflatex (file ./fig/m_throughput.pdf): PDF inclusion: found PD
F version <1.5>, but at most version <1.4> allowed
<fig/m_throughput.pdf, id=493, 325.215pt x 86.3225pt>
<use fig/m_throughput.pdf>

pdfTeX warning: pdflatex (file ./fig/m_util.pdf): PDF inclusion: found PDF vers
ion <1.5>, but at most version <1.4> allowed
<fig/m_util.pdf, id=495, 325.215pt x 86.3225pt> <use fig/m_util.pdf>

pdfTeX warning: pdflatex (file ./fig/m_queue.pdf): PDF inclusion: found PDF ver
sion <1.5>, but at most version <1.4> allowed
<fig/m_queue.pdf, id=497, 325.215pt x 79.29625pt> <use fig/m_queue.pdf>
[10 <./fig/NFlowOverTrafficPatterns.pdf> <./fig/ND_NFlowOverTrafficPatterns.pdf
> <./fig/b_throughput.pdf> <./fig/b_util.pdf> <./fig/b_queue.pdf> <./fig/m_thro
ughput.pdf> <./fig/m_util.pdf> <./fig/m_queue.pdf>]

pdfTeX warning: pdflatex (file ./fig/FlowLevel.pdf): PDF inclusion: found PDF v
ersion <1.5>, but at most version <1.4> allowed
<fig/FlowLevel.pdf, id=584, 346.29375pt x 93.34875pt> <use fig/FlowLevel.pdf>

pdfTeX warning: pdflatex (file ./fig/ND_FlowLevel.pdf): PDF inclusion: found PD
F version <1.5>, but at most version <1.4> allowed
<fig/ND_FlowLevel.pdf, id=586, 346.29375pt x 93.34875pt>
<use fig/ND_FlowLevel.pdf>

pdfTeX warning: pdflatex (file ./fig/ND_FlowLevel_BCube.pdf): PDF inclusion: fo
und PDF version <1.5>, but at most version <1.4> allowed
<fig/ND_FlowLevel_BCube.pdf, id=588, 122.4575pt x 115.43124pt>
<use fig/ND_FlowLevel_BCube.pdf>

pdfTeX warning: pdflatex (file ./fig/ND_FlowLevel_Jellyfish.pdf): PDF inclusion
: found PDF version <1.5>, but at most version <1.4> allowed
<fig/ND_FlowLevel_Jellyfish.pdf, id=590, 176.66pt x 115.43124pt>
<use fig/ND_FlowLevel_Jellyfish.pdf>

pdfTeX warning: pdflatex (file ./fig/100cdf.pdf): PDF inclusion: found PDF vers
ion <1.5>, but at most version <1.4> allowed
<fig/100cdf.pdf, id=592, 310.15875pt x 72.27pt> <use fig/100cdf.pdf>)
(./badcases.tex

pdfTeX warning: pdflatex (file ./fig/ErrorResilience.pdf): PDF inclusion: found
 PDF version <1.5>, but at most version <1.4> allowed
<fig/ErrorResilience.pdf, id=596, 172.645pt x 104.39pt>
<use fig/ErrorResilience.pdf>

pdfTeX warning: pdflatex (file ./fig/ND_ErrorResilience.pdf): PDF inclusion: fo
und PDF version <1.5>, but at most version <1.4> allowed
<fig/ND_ErrorResilience.pdf, id=598, 172.645pt x 104.39pt>
<use fig/ND_ErrorResilience.pdf>

pdfTeX warning: pdflatex (file ./fig/InaccurateFlowSize.pdf): PDF inclusion: fo
und PDF version <1.5>, but at most version <1.4> allowed
<fig/InaccurateFlowSize.pdf, id=601, 151.56625pt x 129.48375pt>
<use fig/InaccurateFlowSize.pdf>

pdfTeX warning: pdflatex (file ./fig/InaccurateFlowSize_Large.pdf): PDF inclusi
on: found PDF version <1.5>, but at most version <1.4> allowed
<fig/InaccurateFlowSize_Large.pdf, id=603, 151.56625pt x 129.48375pt>
<use fig/InaccurateFlowSize_Large.pdf>) (./multipath.tex [11 <./fig/FlowLevel.p
df> <./fig/ND_FlowLevel.pdf> <./fig/ND_FlowLevel_BCube.pdf> <./fig/ND_FlowLevel
_Jellyfish.pdf> <./fig/100cdf.pdf>]

pdfTeX warning: pdflatex (file ./fig/ND_increasingworkload.pdf): PDF inclusion:
 found PDF version <1.5>, but at most version <1.4> allowed
<fig/ND_increasingworkload.pdf, id=672, 303.1325pt x 72.27pt>
<use fig/ND_increasingworkload.pdf>

pdfTeX warning: pdflatex (file ./fig/ND_increasingsubflow.pdf): PDF inclusion: 
found PDF version <1.5>, but at most version <1.4> allowed
<fig/ND_increasingsubflow.pdf, id=674, 151.56625pt x 93.34875pt>
<use fig/ND_increasingsubflow.pdf>

pdfTeX warning: pdflatex (file ./fig/increasingsubflow.pdf): PDF inclusion: fou
nd PDF version <1.5>, but at most version <1.4> allowed
<fig/increasingsubflow.pdf, id=676, 151.56625pt x 93.34875pt>
<use fig/increasingsubflow.pdf>
Underfull \hbox (badness 1910) in paragraph at lines 77--77
\T1/aer/bx/it/8 BCube(2,3) with ran-dom per-mu-ta-tion traf-fic. (a, b)
) (./discussion.tex

pdfTeX warning: pdflatex (file ./fig/Aging.pdf): PDF inclusion: found PDF versi
on <1.5>, but at most version <1.4> allowed
<fig/Aging.pdf, id=689, 303.1325pt x 86.3225pt> <use fig/Aging.pdf> [12 <./fig/
ErrorResilience.pdf> <./fig/ND_ErrorResilience.pdf> <./fig/InaccurateFlowSize.p
df> <./fig/InaccurateFlowSize_Large.pdf> <./fig/ND_increasingworkload.pdf> <./f
ig/ND_increasingsubflow.pdf> <./fig/increasingsubflow.pdf>]
Underfull \hbox (badness 2762) in paragraph at lines 160--160
[][][]\T1/aer/m/n/9 In TCP/RCP, users may achieve higher ag-gre-gated
) (./related.tex [13 <./fig/Aging.pdf>]) (./conclusion.tex) (./paper.bbl
(/usr/share/texmf-texlive/tex/latex/ae/t1aett.fd)) (./appendix.tex) [14]
(./paper.aux) )
(see the transcript file for additional information){/usr/share/texmf-texlive/f
onts/enc/dvips/base/8r.enc}</usr/share/texmf-texlive/fonts/type1/public/amsfont
s/cm/cmbx10.pfb></usr/share/texmf-texlive/fonts/type1/public/amsfonts/cm/cmbx8.
pfb></usr/share/texmf-texlive/fonts/type1/public/amsfonts/cm/cmbx9.pfb></usr/sh
are/texmf-texlive/fonts/type1/public/amsfonts/cm/cmbxti10.pfb></usr/share/texmf
-texlive/fonts/type1/public/amsfonts/cm/cmcsc10.pfb></usr/share/texmf-texlive/f
onts/type1/public/amsfonts/cm/cmex10.pfb></usr/share/texmf-texlive/fonts/type1/
public/amsfonts/cm/cmmi10.pfb></usr/share/texmf-texlive/fonts/type1/public/amsf
onts/cm/cmmi5.pfb></usr/share/texmf-texlive/fonts/type1/public/amsfonts/cm/cmmi
6.pfb></usr/share/texmf-texlive/fonts/type1/public/amsfonts/cm/cmmi7.pfb></usr/
share/texmf-texlive/fonts/type1/public/amsfonts/cm/cmmi8.pfb></usr/share/texmf-
texlive/fonts/type1/public/amsfonts/cm/cmmi9.pfb></usr/share/texmf-texlive/font
s/type1/public/amsfonts/cm/cmr10.pfb></usr/share/texmf-texlive/fonts/type1/publ
ic/amsfonts/cm/cmr6.pfb></usr/share/texmf-texlive/fonts/type1/public/amsfonts/c
m/cmr7.pfb></usr/share/texmf-texlive/fonts/type1/public/amsfonts/cm/cmr8.pfb></
usr/share/texmf-texlive/fonts/type1/public/amsfonts/cm/cmr9.pfb></usr/share/tex
mf-texlive/fonts/type1/public/amsfonts/cm/cmsy10.pfb></usr/share/texmf-texlive/
fonts/type1/public/amsfonts/cm/cmsy6.pfb></usr/share/texmf-texlive/fonts/type1/
public/amsfonts/cm/cmsy7.pfb></usr/share/texmf-texlive/fonts/type1/public/amsfo
nts/cm/cmsy8.pfb></usr/share/texmf-texlive/fonts/type1/public/amsfonts/cm/cmsy9
.pfb></usr/share/texmf-texlive/fonts/type1/public/amsfonts/cm/cmti10.pfb></usr/
share/texmf-texlive/fonts/type1/public/amsfonts/cm/cmti7.pfb></usr/share/texmf-
texlive/fonts/type1/public/amsfonts/cm/cmti8.pfb></usr/share/texmf-texlive/font
s/type1/public/amsfonts/cm/cmti9.pfb></usr/share/texmf-texlive/fonts/type1/publ
ic/amsfonts/cm/cmtt8.pfb></usr/share/texmf-texlive/fonts/type1/public/amsfonts/
latxfont/lasy10.pfb></usr/share/texmf-texlive/fonts/type1/public/amsfonts/latxf
ont/lasy8.pfb></usr/share/texmf-texlive/fonts/type1/urw/helvetic/uhvb8a.pfb></u
sr/share/texmf-texlive/fonts/type1/urw/helvetic/uhvr8a.pfb></usr/share/texmf-te
xlive/fonts/type1/urw/times/utmb8a.pfb></usr/share/texmf-texlive/fonts/type1/ur
w/times/utmri8a.pfb>
Output written on paper.pdf (14 pages, 1450640 bytes).
Transcript written on paper.log.

